Interpretable breast cancer classification using CNNs on mammographic images

Deep learning models have achieved promising results in breast cancer classification, yet their 'black-box' nature raises interpretability concerns. This research addresses the crucial need to gain insights into the decision-making process of convolutional neural networks (CNNs) for mammogram classification, specifically focusing on the underlying reasons for the CNN's predictions of breast cancer. For CNNs trained on the Mammographic Image Analysis Society (MIAS) dataset, we compared the post-hoc interpretability techniques LIME, Grad-CAM, and Kernel SHAP in terms of explanatory depth and computational efficiency. The results of this analysis indicate that Grad-CAM, in particular, provides comprehensive insights into the behavior of the CNN, revealing distinctive patterns in normal, benign, and malignant breast tissue. We discuss the implications of the current findings for the use of machine learning models and interpretation techniques in clinical practice.

==> images/modelsummary.txt <==
Model: "sequential_8"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 220, 220, 16)      1216      
                                                                 
 max_pooling2d (MaxPooling2D  (None, 110, 110, 16)     0         
 )                                                               
                                                                 
 conv2d_1 (Conv2D)           (None, 106, 106, 16)      6416      
                                                                 
 max_pooling2d_1 (MaxPooling  (None, 53, 53, 16)       0         
 2D)                                                             
                                                                 
 conv2d_2 (Conv2D)           (None, 53, 53, 14)        2030      
                                                                 
 max_pooling2d_2 (MaxPooling  (None, 26, 26, 14)       0         
 2D)                                                             
                                                                 
 max_pooling2d_3 (MaxPooling  (None, 13, 13, 14)       0         
 2D)                                                             
                                                                 
 flatten (Flatten)           (None, 2366)              0         
                                                                 
 dense (Dense)               (None, 512)               1211904   
                                                                 
 dense_1 (Dense)             (None, 256)               131328    
                                                                 
 dense_2 (Dense)             (None, 128)               32896     
                                                                 
 dropout_8 (Dropout)         (None, 128)               0         
                                                                 
 dense_3 (Dense)             (None, 3)                 387       
                                                                 
=================================================================
Total params: 1,386,177
Trainable params: 1,386,177
Non-trainable params: 0
_________________________________________________________________

